Bifurcation of planetary building blocks during Solar System formation

Geochemical and astronomical evidence demonstrate that planet formation occurred in two spatially and temporally separated reservoirs. The origin of this dichotomy is unknown. We use numerical models to investigate how the evolution of the solar protoplanetary disk influenced the timing of protoplanet formation and their internal evolution. Migration of the water snow line can generate two distinct bursts of planetesimal formation that sample different source regions. These reservoirs evolve in divergent geophysical modes and develop distinct volatile contents, consistent with constraints from accretion chronology, thermo-chemistry, and the mass divergence of inner and outer Solar System. Our simulations suggest that the compositional fractionation and isotopic dichotomy of the Solar System was initiated by the interplay between disk dynamics, heterogeneous accretion, and internal evolution of forming protoplanets.

==> journal_abbr.txt <==
\newcommand\maps{{Meteorit. Planet. Sci. }}
\newcommand\pnas{{Proc. Natl. Acad. Sci. }}
\newcommand\aj{{Astron. J. }}%
          % Astronomical Journal
\newcommand\actaa{{Acta Astron. }}%
  % Acta Astronomica
\newcommand\araa{{Annu. Rev. Astron. Astrophys. }}%
          % Annual Review of Astron and Astrophys
\newcommand\apj{{Astrophys. J. }}%
          % Astrophysical Journal
\newcommand\apjl{{Astrophys. J. Lett. }}%
          % Astrophysical Journal, Letters
\newcommand\apjs{{Astrophys. J. Suppl. }}%
          % Astrophysical Journal, Supplement
\newcommand\ao{{Appl.~Opt. }}%
          % Applied Optics
\newcommand\apss{{Astrophys. Space Sci. }}%
          % Astrophysics and Space Science
\newcommand\aap{{Astron. Astrophys. }}%
          % Astronomy and Astrophysics
\newcommand\aapr{{Astron. Astrophys. Rev. }}%
          % Astronomy and Astrophysics Reviews
\newcommand\aaps{{A\&AS }}%
          % Astronomy and Astrophysics, Supplement
\newcommand\azh{{AZh }}%
          % Astronomicheskii Zhurnal
\newcommand\baas{{BAAS }}%
          % Bulletin of the AAS
\newcommand\caa{{Chinese Astron. Astrophys. }}%
  % Chinese Astronomy and Astrophysics
\newcommand\cjaa{{Chinese J. Astron. Astrophys. }}%
  % Chinese Journal of Astronomy and Astrophysics
\newcommand\epsl{{Earth Planet. Sci. Lett. }}%
  % Earth and Planetary Science Letters
\newcommand\icarus{{Icarus }}%
  % Icarus
\newcommand\jcap{{J. Cosmology Astropart. Phys. }}%
  % Journal of Cosmology and Astroparticle Physics
\newcommand\jrasc{{JRASC }}%
          % Journal of the RAS of Canada
\newcommand\memras{{MmRAS }}%
          % Memoirs of the RAS
\newcommand\mnras{{Mon. Not. R. Astron. Soc. }}%
          % Monthly Notices of the RAS
\newcommand\na{{New A }}%
  % New Astronomy
\newcommand\nar{{New A Rev. }}%
  % New Astronomy Review
\newcommand\pra{{Phys.~Rev.~A }}%
          % Physical Review A: General Physics
\newcommand\prb{{Phys.~Rev.~B }}%
          % Physical Review B: Solid State
\newcommand\prc{{Phys.~Rev.~C }}%
          % Physical Review C
\newcommand\prd{{Phys.~Rev.~D }}%
          % Physical Review D
\newcommand\pre{{Phys.~Rev.~E }}%
          % Physical Review E
\newcommand\prl{{Phys.~Rev.~Lett. }}%
          % Physical Review Letters
\newcommand\pasa{{PASA }}%
  % Publications of the Astron. Soc. of Australia
\newcommand\pasp{{PASP }}%
          % Publications of the ASP
\newcommand\pasj{{PASJ }}%
          % Publications of the ASJ
\newcommand\qjras{{QJRAS }}%
          % Quarterly Journal of the RAS
\newcommand\rmxaa{{Rev. Mexicana Astron. Astrofis. }}%
  % Revista Mexicana de Astronomia y Astrofisica
\newcommand\skytel{{S\&T }}%
          % Sky and Telescope
\newcommand\solphys{{Sol.~Phys. }}%
          % Solar Physics
\newcommand\sovast{{Soviet~Ast. }}%
          % Soviet Astronomy
\newcommand\ssr{{Space~Sci.~Rev. }}%
          % Space Science Reviews
\newcommand\zap{{ZAp }}%
          % Zeitschrift fuer Astrophysik
\newcommand\nat{{Nature }}%
          % Nature
\newcommand\iaucirc{{IAU~Circ. }}%
          % IAU Cirulars
\newcommand\aplett{{Astrophys.~Lett. }}%
          % Astrophysics Letters and Communications
\newcommand\apspr{{Astrophys.~Space~Phys.~Res. }}%
          % Astrophysics Space Physics Research
\newcommand\bain{{Bull.~Astron.~Inst.~Netherlands }}%
          % Bulletin Astronomical Institute of the Netherlands
\newcommand\fcp{{Fund.~Cosmic~Phys. }}%
          % Fundamental Cosmic Physics
\newcommand\gca{{Geochim.~Cosmochim.~Acta }}%
          % Geochimica Cosmochimica Acta
\newcommand\grl{{Geophys.~Res.~Lett. }}%
          % Geophysics Research Letters
\newcommand\jcp{{J.~Chem.~Phys. }}%
          % Journal of Chemical Physics
\newcommand\jgr{{J.~Geophys.~Res. }}%
          % Journal of Geophysical Research
\newcommand\jgrp{{J.~Geophys.~Res.~Planets }}%
          % Journal of Geophysical Research
\newcommand\jqsrt{{J.~Quant.~Spec.~Radiat.~Transf. }}%
          % Journal of Quantitiative Spectroscopy and Radiative Trasfer
\newcommand\memsai{{Mem.~Soc.~Astron.~Italiana }}%
          % Mem. Societa Astronomica Italiana
\newcommand\nphysa{{Nucl.~Phys.~A }}%
          % Nuclear Physics A
\newcommand\physrep{{Phys.~Rep. }}%
          % Physics Reports
\newcommand\physscr{{Phys.~Scr. }}%
          % Physica Scripta
\newcommand\planss{{Planet.~Space~Sci. }}%
          % Planetary Space Science
\newcommand\procspie{{Proc.~SPIE }}%
          % Proceedings of the SPIE
\newcommand\helvet{{Helvetica~Phys.~Acta }}%
          % Helvetica Phys. Acta?
